PureLottery: Fair and Bias-Resistant Leader Election with a Novel Single-Elimination Tournament Algorithm

Leader Election (LE) is crucial in distributed systems and blockchain technology, ensuring one participant acts as the leader. Traditional LE methods often depend on distributed random number generation (RNG), facing issues like vulnerability to manipulation, lack of fairness, and the need for complex procedures such as verifiable delay functions (VDFs) and publicly-verifiable secret sharing (PVSS). This Bachelor's thesis presents a novel approach to randomized LE, leveraging a game-theoretic assumption that participants, aiming to be chosen as leaders, will naturally avoid actions that diminish their chances. This perspective simplifies LE by eliminating the need for decentralized RNG. Introducing PureLottery, inspired by single-elimination sports tournaments, this method offers a fair, bias-resistant, and efficient LE solution for blockchain environments. It operates on the principle of two participants competing in each match, rendering collusion efforts useless. PureLottery stands out for its low computational and communication complexity, suitable for smart contract implementation. It provides strong game-theoretic incentives for honesty and is robust against adversaries, ensuring no increase in election chances through dishonesty. The protocol guarantees that each honest player has at least a 1/n chance of winning, irrespective of adversary manipulation among the other n-1 participants. PureLottery can also address related problems like participant ranking, electing multiple leaders, and leader aversion, showcasing its versatility across various applications, including lotteries and blockchain protocols. An open-source implementation is made available for public use.

==> data/signup_gas_costs.csv <==
player,gas_for_execution
1,112662
2,146817
3,153079
4,112886
5,176441
6,119148
7,136248
8,119148
9,199803
10,125410
11,142510
12,125410
13,159610
14,125410
15,142510
16,125410
17,223165
18,131672
19,148772
20,131672
21,165872
22,131672
23,148772
24,131672
25,182972
26,131672
27,148772
28,131672
29,165872
30,131672
31,148772
32,131672
33,246527
34,137934


==> data/tournament_total_gas_costs.csv <==
number_of_players,sum,initial_commit,payout,1_last_round,2_last_round,3_last_round,4_last_round,5_last_round
2,241481,56512,13458,171511,,,,
4,608952,113880,13458,138592,343022,,,
8,1184781,686044,13458,69503,138592,277184,,
16,2816197,455520,18445,138592,277184,554368,1372088,
32,5752541,911040,18445,138592,277184,554368,1108736,2744176


==> data/winner_total_gas.csv <==
number_of_players,winner_total_gas
1,147883
2,154676
4,234201
8,354545
16,397810
32,477121

